Asymptotic electromagnetic transition conditions for thin layers: the arithmetic-mean field and susceptibility hybridization

Effective transition conditions that replace a thin polarizable layer by a zero-thickness sheet are commonly applied in electromagnetic models of two-dimensional (2D) materials and metasurfaces. These conditions usually take the arithmetic mean of the fields on either side as the polarizing field at the boundary, and characterize the layer by the $0^\mathrm{th}$ moment of its susceptibility, but both choices are typically imposed rather than derived. We derive transition conditions for a finite-thickness, in-plane homogeneous, in-plane isotropic layer with a general nonlocal susceptibility, using a single-scale asymptotic expansion in $\eta = l\max(k_0,q)$, where $l$ is the layer thickness, $k_0$ the free-space wavenumber and $q$ the in-plane wavenumber. The sheet limit must be taken after resumming the out-of-plane depolarizing field, as this ensures that the resulting sheet susceptibility is independent of the material thickness. The arithmetic mean then emerges as the leading-order polarizing field for general susceptibility profiles. Asymmetries in the layer profile modify the effective susceptibility appearing in the transition conditions, rather than altering the arithmetic-mean field prescription. If the spatial profile is not even in both out-of-plane coordinates, in-plane and out-of-plane response hybridize, turning the diagonal volumetric susceptibility into a $q$-dependent effective tensor surface susceptibility with off-diagonal components. Mirror symmetry alone does not remove this hybridization. Comparison with exact solutions for local and separable layers shows that the derived conditions remain accurate to $O(\eta)$ across propagating and evanescent excitations, whereas the standard sheet conditions fail once hybridization becomes appreciable.

==> LicenseForTemplate.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

